Supersymmetry breaking, brane dynamics and Swampland conjectures

We investigate interactions between branes of various dimensions, both charged and uncharged, in three non-supersymmetric string models. These include the $USp(32)$ and $U(32)$ orientifold projections of the type IIB and type $0$B strings, as well as the $SO(16) \times SO(16)$ projection of the exceptional heterotic string. The resulting ten-dimensional spectra are free of tachyons, and the combinations of branes that they contain give rise to rich and varied dynamics. We compute static potentials for parallel stacks of branes in three complementary regimes: the probe regime, in which one of the two stacks is parametrically heavier than the other, the string-amplitude regime, in which both stacks are light, and the holographic regime. Whenever comparisons are possible, we find qualitative agreement despite the absence of supersymmetry. For charged branes, our analysis reveals that the Weak Gravity Conjecture is satisfied in a novel way via a renormalization of the effective charge-to-tension ratio.

==> Figures/doublepoinc.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'doublepoinc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{194.32567072bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52495906)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{doublepoinc.pdf}}%
    \put(0.97639694,-0.18676304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.89345914\unitlength}\raggedright \end{minipage}}}%
    \put(0.14852444,0.46896093){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21036623\unitlength}\centering $A$\end{minipage}}}%
    \put(0.70248891,0.46896093){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28399444\unitlength}\centering $\bar{A}$\end{minipage}}}%
    \put(0.31331135,0.3241667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21036623\unitlength}\centering $B$\end{minipage}}}%
    \put(0.52952111,0.3206636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31204324\unitlength}\centering $\bar{B}$\end{minipage}}}%
    \put(-0.03834685,0.07435254){\color[rgb]{0.8627451,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2873436\unitlength}\centering outer disk bdry\end{minipage}}}%
    \put(0.68196833,0.0712282){\color[rgb]{0,0.36078431,0.58039216}\makebox(0,0)[lt]{\begin{minipage}{0.33662673\unitlength}\centering inner disk bdry\end{minipage}}}%
    \put(0.26306824,0.07779357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1780839\unitlength}\centering bubble wall\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{doublepoinc.pdf}}%
    \put(0.46259062,0.11983456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1780839\unitlength}\centering $O$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figures/geometry2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'geometry2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{361.85638668bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51711375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{geometry2.pdf}}%
    \put(0.77294008,0.26901672){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25538106\unitlength}\centering $\phi\rightarrow \infty$\end{minipage}}}%
    \put(0.37304658,0.48571341){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1967578\unitlength}\centering $\int \sqrt{g_{rr}} dr$\end{minipage}}}%
    \put(-0.02475508,0.27922251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25538106\unitlength}\centering $\ads_{p+2}\times\ess^q$\end{minipage}}}%
    \put(-0.00658487,0.24092555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25538106\unitlength}\centering $\phi=\phi_0$\end{minipage}}}%
    \put(0.37029824,0.05353275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11829335\unitlength}\centering $\ess^q$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{geometry2.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/omega.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'omega.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{109.74713865bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43466128)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{omega.pdf}}%
    \put(0.59050569,0.29985649){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11169682\unitlength}\centering $\beta$\end{minipage}}}%
    \put(0.6588424,0.09946266){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15074717\unitlength}\centering $\gamma$\end{minipage}}}%
    \put(0.4782439,0.35970278){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11169682\unitlength}\centering $P$\end{minipage}}}%
    \put(0.91895058,0.10782866){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11169682\unitlength}\centering $Q$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{omega.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/phasetransition.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'phasetransition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{501.25001527bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{phasetransition.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/rgflower.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rgflower.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{147.32026972bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.40997113)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rgflower.pdf}}%
    \put(0.26313853,1.36871323){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cft_+$}}}%
    \put(0.25056712,0.01280692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cft_-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rgflower.pdf}}%
    \put(0.40870312,0.79963005){\color[rgb]{0.8627451,0,0}\makebox(0,0)[b]{\smash{$\sltr$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rgflower.pdf}}%
    \put(0.70178173,1.33304891){\color[rgb]{0,0.56862745,0}\makebox(0,0)[b]{\smash{relevant deformations}}}%
    \put(0.27755364,0.93428864){\color[rgb]{0,0,0}\rotatebox{65.884264}{\makebox(0,0)[b]{\smash{central RG}}}}%
    \put(0.44255076,0.50935322){\color[rgb]{0,0,0}\rotatebox{50.944846}{\makebox(0,0)[b]{\smash{shifted RG}}}}%
  \end{picture}%
\endgroup%


==> doublepoinc.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'doublepoinc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{194.32567072bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52495906)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{doublepoinc.pdf}}%
    \put(0.97639694,-0.18676304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.89345914\unitlength}\raggedright \end{minipage}}}%
    \put(0.14852444,0.46896093){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21036623\unitlength}\centering $A$\end{minipage}}}%
    \put(0.70248891,0.46896093){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28399444\unitlength}\centering $\bar{A}$\end{minipage}}}%
    \put(0.31331135,0.3241667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21036623\unitlength}\centering $B$\end{minipage}}}%
    \put(0.52952111,0.3206636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31204324\unitlength}\centering $\bar{B}$\end{minipage}}}%
    \put(-0.03834685,0.07435254){\color[rgb]{0.8627451,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2873436\unitlength}\centering outer disk bdry\end{minipage}}}%
    \put(0.68196833,0.0712282){\color[rgb]{0,0.36078431,0.58039216}\makebox(0,0)[lt]{\begin{minipage}{0.33662673\unitlength}\centering inner disk bdry\end{minipage}}}%
    \put(0.26306824,0.07779357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1780839\unitlength}\centering bubble wall\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{doublepoinc.pdf}}%
    \put(0.46259062,0.11983456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1780839\unitlength}\centering $O$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> omega.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'omega.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{109.74713865bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43466128)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{omega.pdf}}%
    \put(0.59050569,0.29985649){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11169682\unitlength}\centering $\beta$\end{minipage}}}%
    \put(0.6588424,0.09946266){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15074717\unitlength}\centering $\gamma$\end{minipage}}}%
    \put(0.4782439,0.35970278){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11169682\unitlength}\centering $P$\end{minipage}}}%
    \put(0.91895058,0.10782866){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11169682\unitlength}\centering $Q$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{omega.pdf}}%
  \end{picture}%
\endgroup%


==> phasetransition.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'phasetransition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{501.25001527bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{phasetransition.pdf}}%
  \end{picture}%
\endgroup%


==> rgflower.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rgflower.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{147.32026972bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.40997113)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rgflower.pdf}}%
    \put(0.26313853,1.36871323){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cft_+$}}}%
    \put(0.25056712,0.01280692){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cft_-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rgflower.pdf}}%
    \put(0.40870312,0.79963005){\color[rgb]{0.8627451,0,0}\makebox(0,0)[b]{\smash{$\sltr$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rgflower.pdf}}%
    \put(0.70178173,1.33304891){\color[rgb]{0,0.56862745,0}\makebox(0,0)[b]{\smash{relevant deformations}}}%
    \put(0.27755364,0.93428864){\color[rgb]{0,0,0}\rotatebox{65.884264}{\makebox(0,0)[b]{\smash{central RG}}}}%
    \put(0.44255076,0.50935322){\color[rgb]{0,0,0}\rotatebox{50.944846}{\makebox(0,0)[b]{\smash{shifted RG}}}}%
  \end{picture}%
\endgroup%

